Joint Analysis Method on Gravitational Waves and Low-Energy Neutrinos to Detect Core-Collapse Supernovae

Core-collapse supernovae produce copious low-energy neutrinos and are also predicted to radiate gravitational waves. These two messengers can give us information regarding the explosion mechanism. The gravitational wave detection from these events are still elusive even with the already advanced detectors. Here we give a concise and timely introduction to a new method that combines triggers from GW and neutrino observatories; more details shall be given in a forthcoming paper [1]. Keywords: multimessenger, supernova, core-collapse, low-energy neutrino, gravitational wave.

==> Dataforfigures/cWB_LHV_Efficiencycurve_FAR864days.txt <==
https://ldas-jobs.ligo.caltech.edu/~drago/Papers/NuGW/SimNoise_LHV_GWNU_MHDdriven_rho4_sim1_run1_skymask/report/dump/M2_all.txt
sch1
5 	 2391 	 158 	 124
15 	 2391 	 30 	 14
20 	 2391 	 29 	 13
50 	 2447 	 24 	 9
60 	 2447 	 23 	 9
70 	 2433 	 23 	 8
80 	 2433 	 23 	 8
90 	 2433 	 23 	 8
100 	 2433 	 24 	 8
150 	 2447 	 24 	 9
200 	 2447 	 24 	 9
250 	 2447 	 24 	 9
300 	 2447 	 24 	 9
700 	 2447 	 25 	 9
sch2
5 	 2385 	 2378 	 2378
15 	 2385 	 2374 	 2374
20 	 2385 	 2373 	 2373
50 	 2428 	 2387 	 2380
60 	 2428 	 2329 	 2312
70 	 2419 	 2099 	 2055
80 	 2419 	 2000 	 1955
90 	 2419 	 1888 	 1841
100 	 2419 	 1776 	 1720
150 	 2428 	 1179 	 1110
200 	 2428 	 687 	 611
250 	 2428 	 344 	 266
300 	 2428 	 149 	 92
700 	 2428 	 29 	 9
sch3
5 	 2380 	 2373 	 2373
15 	 2380 	 2367 	 2367
20 	 2380 	 2363 	 2363
50 	 2425 	 2414 	 2413
60 	 2425 	 2398 	 2393
70 	 2407 	 2208 	 2182
80 	 2407 	 2139 	 2089
90 	 2407 	 2074 	 2029
100 	 2407 	 2003 	 1960
150 	 2425 	 1605 	 1527
200 	 2425 	 1187 	 1099
250 	 2425 	 851 	 775
300 	 2425 	 585 	 495
700 	 2425 	 35 	 16
dim1
5 	 2425 	 2347 	 2341
15 	 2425 	 1973 	 1925
20 	 2425 	 1727 	 1668
50 	 2422 	 196 	 141
60 	 2422 	 86 	 40
70 	 2414 	 51 	 22
80 	 2414 	 37 	 15
90 	 2414 	 35 	 14
100 	 2414 	 34 	 14
150 	 2422 	 32 	 13
200 	 2422 	 31 	 13
250 	 2422 	 32 	 13
300 	 2422 	 31 	 13
700 	 2422 	 31 	 13
dim2
5 	 2477 	 2431 	 2424
15 	 2477 	 2258 	 2245
20 	 2477 	 2146 	 2112
50 	 2346 	 1400 	 1301
60 	 2346 	 893 	 784
70 	 2337 	 544 	 464
80 	 2337 	 348 	 275
90 	 2337 	 234 	 165
100 	 2337 	 143 	 90
150 	 2346 	 31 	 12
200 	 2346 	 21 	 7
250 	 2346 	 21 	 6
300 	 2346 	 21 	 6
700 	 2346 	 19 	 5
dim3
5 	 2460 	 2427 	 2423
15 	 2460 	 2305 	 2277
20 	 2460 	 2217 	 2161
50 	 2445 	 1667 	 1526
60 	 2445 	 1386 	 1154
70 	 2431 	 966 	 813
80 	 2431 	 777 	 657
90 	 2431 	 629 	 510
100 	 2431 	 525 	 415
150 	 2445 	 160 	 96
200 	 2445 	 45 	 19
250 	 2445 	 28 	 9
300 	 2445 	 27 	 9
700 	 2445 	 25 	 9


https://ldas-jobs.ligo.caltech.edu/~drago/Papers/NuGW/SimNoise_LHV_GWNU_SNNUMechanism_rho4_sim1_run1_skymask/report/dump/M1_all.txt
Radice_s25
1 	 2562 	 2551 	 2549
2 	 2562 	 2536 	 2532
5 	 2562 	 2210 	 2160
15 	 2562 	 62 	 36
20 	 2562 	 36 	 14
50 	 8851 	 104 	 38
60 	 8851 	 102 	 42
700 	 8851 	 99 	 40
Radice_s13
1 	 2460 	 2410 	 2404
2 	 2460 	 2271 	 2238
5 	 2460 	 203 	 134
15 	 2460 	 21 	 6
20 	 2460 	 21 	 5
50 	 8859 	 95 	 41
60 	 8859 	 98 	 39
700 	 8858 	 99 	 38
Radice_s9
1 	 2492 	 1416 	 1302
2 	 2492 	 74 	 32
5 	 2492 	 32 	 13
15 	 2492 	 32 	 11
20 	 2492 	 33 	 11
50 	 8798 	 94 	 33
60 	 8798 	 89 	 32
700 	 8798 	 90 	 33
